Explainable Online Unsupervised Anomaly Detection for Cyber-Physical Systems via Causal Discovery from Time Series

Online unsupervised detection of anomalies is crucial to guarantee the correct operation of cyber-physical systems and the safety of humans interacting with them. State-of-the-art approaches based on deep learning via neural networks achieve outstanding performance at anomaly recognition, evaluating the discrepancy between a normal model of the system (with no anomalies) and the real-time stream of sensor time series. However, large training data and time are typically required, and explainability is still a challenge to identify the root of the anomaly and implement predictive maintainance. In this paper, we use causal discovery to learn a normal causal graph of the system, and we evaluate the persistency of causal links during real-time acquisition of sensor data to promptly detect anomalies. On two benchmark anomaly detection datasets, we show that our method has higher training efficiency, outperforms the accuracy of state-of-the-art neural architectures and correctly identifies the sources of >10 different anomalies. The code is at https://github.com/Isla-lab/causal_anomaly_detection.

==> case_reviews.txt <==
1. PCMCI+ instead of PCMCI
2. linearity assumption
3. filtering coefficients below mean / ablation study
4. consider training and testing on a portion of pepper normal dataset (this would break time series during process execution, hence causality, unless multiple normal dataset are available?)
5. updating normal causal model online (or learn multimodal causal model)?
6. dependency on PCMCI: test across multiple causal discovery algos?
7. better assess the threshold \Bar{e}: tune it
8. Benchmark: Online directed-structural change-point
detection: A segment-wise time-varying dynamic Bayesian
network approach. (UNAVAILABLE)
9. Use average run length (ARL) for online anomaly detection results

